Measurement of the H to ZZ branching fraction at 350 GeV and 3 TeV CLIC

In this paper we present results of determination of the statistical precision of Higgs branching fraction measurement, for Higgs decay to ZZ$^\ast$ pairs at 3 TeV and 350 GeV CLIC. Measurements are simulated with the CLIC_ILD detector model, taking into consideration all relevant physics and beam-induced background processes. It is shown that the product of the branching fraction BR(${H\rightarrow\thinspace ZZ^\ast}$) and the Higgs production cross-section can be measured with a relative statistical uncertainty of 3% (18%) at 3 TeV (350 GeV) center-of-mass energy, using semileptonic final states and assuming integrated luminosity of 5 (1) ab$^{-1}$.

==> CLICdpStyle/Instr.txt <==
+—————————————+
| CLICdpLabel |
+—————————————+

- Default 
  Add in your macro: 
  CLICdpLabel();
  It prints: “CLICdp work in progress” in black in the top left corner of the pad.

- Options
  If a different pad position, text label or color is needed, use: 
  CLICdpLabel(x,y,“text_after_CLICdp”,color); //NDC coordinates
  example1: CLICdpLabel(0.50,0.50,“preliminary”,kRed); 
  example2: CLICdpLabel(0.50,0.50); //if you want redefine only the position 
  The possibility to redefine only the text is also provided:
  example3: CLICdpLabel(“”); //if you want change the label text but not the default position. In this particular case, it prints only “CLICdp” (to be used for figure in papers).  

==> HZZ_LCWS21_proc (6)/CLICdpStyle/Instr.txt <==
+—————————————+
| CLICdpLabel |
+—————————————+

- Default 
  Add in your macro: 
  CLICdpLabel();
  It prints: “CLICdp work in progress” in black in the top left corner of the pad.

- Options
  If a different pad position, text label or color is needed, use: 
  CLICdpLabel(x,y,“text_after_CLICdp”,color); //NDC coordinates
  example1: CLICdpLabel(0.50,0.50,“preliminary”,kRed); 
  example2: CLICdpLabel(0.50,0.50); //if you want redefine only the position 
  The possibility to redefine only the text is also provided:
  example3: CLICdpLabel(“”); //if you want change the label text but not the default position. In this particular case, it prints only “CLICdp” (to be used for figure in papers).  
